Learning to Constrain Policy Optimization with Virtual Trust Region

We introduce a constrained optimization method for policy gradient reinforcement learning, which uses a virtual trust region to regulate each policy update. In addition to using the proximity of one single old policy as the normal trust region, we propose forming a second trust region through another virtual policy representing a wide range of past policies. We then enforce the new policy to stay closer to the virtual policy, which is beneficial if the old policy performs poorly. More importantly, we propose a mechanism to automatically build the virtual policy from a memory of past policies, providing a new capability for dynamically learning appropriate virtual trust regions during the optimization process. Our proposed method, dubbed Memory-Constrained Policy Optimization (MCPO), is examined in diverse environments, including robotic locomotion control, navigation with sparse rewards and Atari games, consistently demonstrating competitive performance against recent on-policy constrained policy gradient methods.

==> figs/2d/stats.txt <==
KL Adaptive (d=0.003):238.30079040527343+-34.07052257280883
KL Adaptive (d=0.01):254.26080322265625+-19.430257771221047
KL Adaptive (d=0.03):246.93453979492188+-12.57559013164599
KL Fixed (beta=0.01):247.61351623535157+-19.79029295326359
KL Fixed (beta=0.1):256.7561737060547+-20.538357486586616
KL Fixed (beta=1):192.6293716430664+-32.972292661499054
KL Fixed (beta=10):110.0689453125+-13.342643387145069
MCPI (N=10):262.2376759847005+-12.47388003272838
MCPI (N=40):267.19415283203125+-13.42218017578125
MCPI (N=5):263.04759826660154+-11.486574914092724
MDPO:207.9635223388672+-43.86275236438345
PPO (clip=0.1):242.98687438964845+-13.50039798735901
PPO (clip=0.2):256.8864288330078+-20.33237003825145
PPO (clip=0.3):259.9358276367187+-22.52901164608401
PPO (clip=0.5):232.40189514160156+-43.46689116617678
PPO (clip=0.8):170.25824127197265+-72.39286885745352


==> figs/2d/stats_bipedalwalker.txt <==
KL Adaptive (d=0.003):206.9922637939453+-5.3480881929891355
KL Adaptive (d=0.01):247.70599670410155+-14.16883507547858
KL Adaptive (d=0.03):259.80088500976564+-6.339874926188972
KL Fixed (beta=0.01):221.5544891357422+-38.64547146061483
KL Fixed (beta=0.1):263.56128845214846+-10.045935493485082
KL Fixed (beta=1):215.1344108581543+-13.293440584330968
KL Fixed (beta=10):-4.655917048454285+-39.19343464472614
MCPI (N=10):266.2629455566406+-8.878012396754787
MCPI (N=40):249.5177490234375+-12.75012156027911
MCPI (N=5):265.80382283528644+-5.555141231164968
MDPO:245.27015686035156+-10.477306700729523
PPO (clip=0.1):205.07461242675782+-19.13711179881662
PPO (clip=0.2):253.58196411132812+-7.493647767812051
PPO (clip=0.3):260.51832071940106+-17.867256085786078
PPO (clip=0.5):264.02406005859376+-23.59857318598805
PPO (clip=0.8):256.7307861328125+-58.01342822168943


==> figs/2d/stats_bipedalwalkerhardcore.txt <==
KL Adaptive (d=0.003):65.29921595255534+-23.445528055351776
KL Adaptive (d=0.01):96.43611145019531+-10.35949963141815
KL Adaptive (d=0.03):108.51692708333333+-39.75764398104413
KL Fixed (beta=0.01):-1.4386355082194011+-77.58737753567252
KL Fixed (beta=0.1):116.60063552856445+-70.22127169484894
KL Fixed (beta=1):86.9081350962321+-46.69963283887573
KL Fixed (beta=10):-98.02936553955078+-8.933685302734375
MCPI (N=10):169.24319966634116+-29.613609040074163
MCPI (N=40):91.88592020670573+-11.863787311707284
MCPI (N=5):96.39380391438802+-20.120925888576537
MDPO:113.55189768473308+-47.92977424099213
PPO (clip=0.1):22.08001661300659+-23.64562654495239
PPO (clip=0.2):83.72579701741536+-12.21425163420474
PPO (clip=0.3):66.50019836425781+-9.263741374542626
PPO (clip=0.5):46.76833724975586+-24.54749705897409
PPO (clip=0.8):-1.3492517471313477+-19.665627479553223


==> figs/2d/stats_pendulum.txt <==
KL Adaptive (d=0.003):-407.7421600341797+-484.1677075452312
KL Adaptive (d=0.01):-147.52446594238282+-9.906911204892978
KL Adaptive (d=0.03):-601.0912536621094+-273.1894185517531
KL Fixed (beta=0.01):-1051.142557779948+-158.8190286528725
KL Fixed (beta=0.1):-464.2980861663819+-426.2773702286669
KL Fixed (beta=1):-136.40569559733072+-4.490957738823376
KL Fixed (beta=10):-915.0211791992188+-34.166801256609084
MCPI (N=10):-146.88721720377603+-3.7809125222695665
MCPI (N=40):-135.5770263671875+-5.227430442568008
MCPI (N=5):-133.42578887939453+-4.5351422423888605
MDPO:-139.14486694335938+-10.322920541757897
PPO (clip=0.1):-282.2087799072266+-243.4296037401268
PPO (clip=0.2):-514.2837768554688+-385.34250711685615
PPO (clip=0.3):-591.3160705566406+-229.32812474024607
PPO (clip=0.5):-740.7947184244791+-65.69646665983451
PPO (clip=0.8):-821.4007161458334+-133.1594680589073

